Automatic Generation of High Quality CCGbanks for Parser Domain Adaptation

We propose a new domain adaptation method for Combinatory Categorial Grammar (CCG) parsing, based on the idea of automatic generation of CCG corpora exploiting cheaper resources of dependency trees. Our solution is conceptually simple, and not relying on a specific parser architecture, making it applicable to the current best-performing parsers. We conduct extensive parsing experiments with detailed discussion; on top of existing benchmark datasets on (1) biomedical texts and (2) question sentences, we create experimental datasets of (3) speech conversation and (4) math problems. When applied to the proposed method, an off-the-shelf CCG parser shows significant performance gains, improving from 90.7% to 96.6% on speech conversation, and from 88.5% to 96.8% on math problems.

==> semantic.ins.txt <==
%% CVSId: $Id: semantic.ins,v 1.6 2002/07/11 17:30:07 turtle Exp $
%% semantic.ins  (c)1995--2002 Peter M�ller Neergaard and 
%%                             Arne John Glenstrup
%%
%
% This program may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX 
% version 1999/12/01 or later.
%
% This program consists of the files semantic.dtx and semantic.ins
%
% This file is the driver program used to install the semantic package from 
% the file semantic.dtx.  
%
% You install the package by running tex on semantic.ins, i.e.,
%
%   tex semantic.ins
%
\def\batchfile{semantic.ins}
\input docstrip

\keepsilent

\generateFile{semantic.sty}{f}{\from{semantic.dtx}{general}}
\generateFile{infernce.sty}{f}{\from{semantic.dtx}{allOptions,inference}}
\generateFile{ligature.sty}{f}{\from{semantic.dtx}{allOptions,ligature}}
\generateFile{tdiagram.sty}{f}{\from{semantic.dtx}{allOptions,Tdiagram}}
\generateFile{reserved.sty}{f}{\from{semantic.dtx}{allOptions,reservedWords}}
\generateFile{shrthand.sty}{f}{\from{semantic.dtx}{allOptions,shorthand}}


